The general applicability of self-similar solutions for thermal disc winds

Thermal disc winds occur in many contexts and may be particularly important to the secular evolution and dispersal of protoplanetary discs heated by high energy radiation from their central star. In this paper we generalise previous models of self-similar thermal winds - which have self-consistent morphology and variation of flow variables - to the case of launch from an elevated base and to non-isothermal conditions. These solutions are well-reproduced by hydrodynamic simulations, in which, as in the case of isothermal winds launched from the mid-plane, we find winds launch at the maximum Mach number for which the streamline solutions extend to infinity without encountering a singularity. We explain this behaviour based on the fact that lower Mach number solutions do not fill the spatial domain. We also show that hydrodynamic simulations reflect the corresponding self-similar models across a range of conditions appropriate to photoevaporating protoplanetary discs, even when gravity, centrifugal forces, or changes in the density gradient mean the problem is not inherently scale free. Of all the parameters varied, the elevation of the wind base affected the launch velocity and flow morphology most strongly, with temperature gradients causing only minor differences. We explore how launching from an elevated base affects Ne II line profiles from winds, finding it increases (reduces) the full width at half maximum (FWHM) of the line at low (high) inclination to the line of sight compared with models launched from the disc mid-plane and thus weakens the dependence of the FWHM on inclination.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

We make use of the standard MNRAS document class and BibTeX style.
mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

% Text files: 
main.txt            Manuscript
readme.txt          This file
biblio.bib          Bibliography

% Figures:
Mb_contours.pdf/.png                        Figure 1
streamline_comparison_analytic.pdf/.png     Figure 2
gasMz_comparison_geometry.pdf/.png          Figure 3
streamline_comparison_geometry.pdf/.png     Figure 4
gasMz_comparison_niT.pdf/.png               Figure 5
streamline_comparison_niT.pdf/.png          Figure 6
density_mock_slow.pdf/.png                  Figure 7
phi_max_b150.pdf/.png                       Figure 8
gasMz_comparison_grav_p36.pdf/.png          Figure 9
streamline_comparison_grav_p36.pdf/.png     Figure 10
chib_b150_p36_grav.pdf/.png                 Figure 11
gasMz_comparison_full.pdf/.png              Figure 12
streamline_comparison_full.pdf/.png         Figure 13
gasMz_comparison_b150_b175.pdf/.png         Figure 14
gasMz_comparison_singleregime.pdf/.png      Figure 15
streamline_comparison_singleregime.pdf/.png Figure 16
Ne_profiles_comparison_alli.pdf/.png        Figure 17

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
